High-speed phase-encoded quantum secure direct communication over 11.4 km heterogeneous free-space and fiber links

Robust quantum transmission is driving a new paradigm in space-ground quantum networking. Although phase encoding has been widely adopted in terrestrial fiber channels, it has long been considered unsuitable for free-space quantum communication. Here, we demonstrate phase-encoded quantum communication over 1400 m of urban free space. The system maintained stable operation for nearly one hour, achieving 99.07% interference visibility and an average quantum bit error rate of 2.38%. The free-space quantum states were directly coupled into the fiber and transmitted over an additional 10 km, confirming seamless interoperability across different media. We further show that turbulence-induced phase drifts between successive picosecond pulses can be effectively compensated. A cascaded-link model and numerical simulations indicate feasibility over free-space distances exceeding 30 km, underscoring the potential for satellite-to-ground quantum links. This work establishes the viability of phase encoding in free-space quantum networks, simplifying cross-medium integration and enabling compatibility with existing classical infrastructures.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
